Designing deep neural networks for driver intention recognition

Driver intention recognition studies increasingly rely on deep neural networks. Deep neural networks have achieved top performance for many different tasks, but it is not a common practice to explicitly analyse the complexity and performance of the network's architecture. Therefore, this paper applies neural architecture search to investigate the effects of the deep neural network architecture on a real-world safety critical application with limited computational capabilities. We explore a pre-defined search space for three deep neural network layer types that are capable to handle sequential data (a long-short term memory, temporal convolution, and a time-series transformer layer), and the influence of different data fusion strategies on the driver intention recognition performance. A set of eight search strategies are evaluated for two driver intention recognition datasets. For the two datasets, we observed that there is no search strategy clearly sampling better deep neural network architectures. However, performing an architecture search does improve the model performance compared to the original manually designed networks. Furthermore, we observe no relation between increased model complexity and higher driver intention recognition performance. The result indicate that multiple architectures yield similar performance, regardless of the deep neural network layer type or fusion strategy.

==> data/data_b4c.csv <==
y,x,label
0.511575,261376,original
0.4816960275173182,417924.0,lstm
0.479296994209289,1764066.0,lstm
0.47356135845184266,1639480.0,lstm
0.4593841791152952,1639480.0,lstm
0.46450197100639307,5631744.0,lstm
0.4725554049015043,4363875.0,lstm
0.7948555111885065,1331906.0,mtst
0.7827312231063839,1537578.0,mtst
0.8420210599899288,1143084.0,mtst
0.5568753719329831,898032.0,tcn
0.4749349951744074,6366464.0,tcn
0.4936407685279843,23615040.0,tcn
0.46251350641250566,4363875.0,lstm
0.44484027624130223,1639480.0,lstm
0.47528083324432346,4287621.0,lstm
0.9933571696281428,869052.0,mtst
0.875384628772735,787805.0,mtst
0.9214487671852108,722576.0,mtst
0.5207977831363675,473767.0,tcn
0.5581040740013117,397373.0,tcn
0.5363920331001276,410298.0,tcn
0.45328129529952943,1639480.0,lstm
0.4603044450283046,1639480.0,lstm
0.4652551412582394,1639480.0,lstm
0.7940765976905817,1826088.0,mtst
0.8126896381378172,1826088.0,mtst
0.8231411933898919,2807186.0,mtst
0.5384758949279781,633555.0,tcn
0.5423943996429438,633555.0,tcn
0.5228359758853909,633555.0,tcn
0.7860524415969845,1921288.0,mtst
0.8080413818359371,2607615.0,mtst
0.8672016501426689,1904356.0,mtst
0.48011574149131747,5132348.0,tcn
0.47324355244636485,6366464.0,tcn
0.48806729912757846,5094805.0,tcn
0.4643254518508907,1538408.0,lstm
0.4559207499027246,5045168.0,lstm
0.4603118896484372,1509192.0,lstm
0.9704351425170896,756403.0,mtst
0.8516932129859919,999592.0,mtst
1.0317203044891352,781392.0,mtst
0.47734807729721007,6366464.0,tcn
0.5255392670631402,2941980.0,tcn
0.5125090360641475,5713980.0,tcn
0.7768209576606747,17045468.0,mtst
0.7778219461441035,16603768.0,mtst
0.791517603397369,13848652.0,mtst
0.5090636432170863,5794008.0,lstm
0.564022052288055,14866550.0,lstm
0.6264009594917292,22229567.0,lstm
0.5119926691055294,21052534.0,tcn
0.5034818589687342,17027934.0,tcn
0.5083315074443815,23585498.0,tcn
0.4575529396533963,7832866.0,lstm
0.45704235434532103,7951768.0,lstm
0.46827634572982746,8266728.0,lstm
0.7570511698722834,9644744.0,mtst
0.7924931406974789,9224022.0,mtst
0.7658077597618096,9052113.0,mtst
0.4536097407341,2962964.0,lstm
0.4886653423309323,3099008.0,lstm
0.46686880588531465,3099008.0,lstm
0.7960421800613399,4287080.0,mtst
0.8622254133224487,4287080.0,mtst
0.8135767459869383,4287080.0,mtst
0.4694005787372585,9745569.0,tcn
0.4786968111991879,113146799.0,tcn
0.5289343237876889,109990601.0,tcn
0.45584734082221967,1869018.0,lstm
0.4372953653335566,7633415.0,lstm
0.507921469211578,12492426.0,lstm
0.8167743802070614,5681162.0,mtst
0.7623047590255735,3697692.0,mtst
0.7825461745262142,6401308.0,mtst
0.44740033149719205,8458479.0,lstm
0.45762127637863104,4907306.0,lstm
0.5690839290618893,16753232.0,lstm
0.8260386228561398,3493438.0,mtst
0.831741082668304,6626790.0,mtst
0.7598530411720272,9567565.0,mtst
0.528109192848205,43562152.0,tcn
0.513674426078796,74620057.0,tcn
0.5067255854606623,86717180.0,tcn
0.4897795736789698,32397314.0,tcn
0.5016602396965024,38603230.0,tcn
0.48522664904594387,30812826.0,tcn
0.5124869346618649,22495616.0,tcn
0.5199421525001521,22495616.0,tcn
0.5115755796432491,70497057.0,tcn
0.4787170410156246,9237214.0,lstm
0.5214263856410977,9299176.0,lstm
0.4852127909660336,13636726.0,lstm
0.502544021606445,4158081.0,lstm
0.47357082366943304,4708050.0,lstm
0.47349236607551537,6880760.0,lstm
0.4749783039093014,7754295.0,lstm
0.47433978915214503,7754295.0,lstm
0.4780263543128965,7754295.0,lstm
0.45965602993965105,6533951.0,lstm
0.5092044711112971,10920125.0,lstm
0.45481444001197746,4969443.0,lstm
0.5580663859844204,3218032.0,lstm
0.521886485815048,2349331.0,lstm
0.605572617053985,14973046.0,lstm
0.4846765697002408,46951185.0,tcn
0.471790117025375,11815296.0,tcn
0.47736390829086267,108669440.0,tcn
0.48080911636352486,9371150.0,tcn
0.5352845788002009,14550269.0,tcn
0.4785958230495447,108669440.0,tcn
0.47758933901786743,11991525.0,tcn
0.47252087593078584,11991525.0,tcn
0.4755522966384884,11991525.0,tcn
0.4847730576992032,12007848.0,tcn
0.4824365198612209,20627424.0,tcn
0.5008556962013239,26941716.0,tcn
0.4931000411510464,50422018.0,tcn
0.5016124904155729,47228821.0,tcn
0.48890489935874903,20135887.0,tcn
0.8785977840423579,9595174.0,mtst
0.8536546349525448,9322622.0,mtst
0.8271410226821896,8639512.0,mtst
0.9099362969398495,4671375.0,mtst
0.9493320941925045,6374339.0,mtst
0.93114503622055,6990000.0,mtst
0.8279917240142819,4010445.0,mtst
0.8075601696968076,4010445.0,mtst
0.8203148484230036,2800508.0,mtst
0.8565461874008177,11247382.0,mtst
0.8900958418846129,6893497.0,mtst
0.8601767420768734,5209850.0,mtst
0.7882297754287715,3138215.0,mtst
0.8912373423576353,911454.0,mtst
0.8599916100502011,3959023.0,mtst
0.46278029084205563,2753856.0,lstm
0.4728680551052088,1232432.0,lstm
0.45825594067573505,3101112.0,lstm
0.46786998510360667,2425341.0,lstm
0.47538012266159024,527094.0,lstm
0.46530804038047746,4038048.0,lstm
0.9300765275955195,1299474.0,mtst
0.8955149531364437,4680442.0,mtst
0.8622061848640439,1528690.0,mtst
0.9092324256896971,5258511.0,mtst
0.8987827777862545,3045720.0,mtst
0.9190548062324518,999638.0,mtst
0.4828529775142664,3442940.0,tcn
0.47557703256607003,5003414.0,tcn
0.47690034508705104,3804164.0,tcn
0.4748779058456415,5262920.0,tcn
0.4767315030097959,4544670.0,tcn
0.47262828946113566,5755698.0,tcn
0.43588045239448503,7018536.0,lstm
0.45561738610267605,13036754.0,lstm
0.4473561286926266,3395481.0,lstm
0.7286041975021357,12645031.0,mtst
0.7750911712646482,11908040.0,mtst
0.7545986771583555,9498370.0,mtst
0.5209510445594784,65848112.0,tcn
0.5317696750164028,115968850.0,tcn
0.5089547097682948,9989607.0,tcn
0.432755261659622,10934278.0,lstm
0.4590493202209471,7606324.0,lstm
0.4160185575485224,12530194.0,lstm
0.7723534464836119,4189698.0,mtst
0.8083313584327694,8809462.0,mtst
0.7910728931426998,6109520.0,mtst
0.4925363481044764,27214765.0,tcn
0.4831053256988522,20764640.0,tcn
0.5259877443313594,23482477.0,tcn
0.499581521749496,6160259.0,lstm
0.4684869349002835,11167545.0,lstm
0.46030908226966805,9578155.0,lstm
0.8725486397743222,3166402.0,mtst
0.8316022038459774,1306198.0,mtst
0.8481535315513602,4906602.0,mtst
0.4726564347743983,140781245.0,tcn
0.4770101130008692,10212336.0,tcn
0.4991696715354914,53619424.0,tcn
0.4692351400852198,3266484.0,lstm
0.46488605141639666,7376752.0,lstm
0.49765895009040806,11811210.0,lstm
0.8140827178955075,3255145.0,mtst
0.8699432849884028,7638053.0,mtst
0.9193985581398006,3844243.0,mtst
0.47713256478309585,36938020.0,tcn
0.5043841421604152,7092801.0,tcn
0.5230292856693264,46630810.0,tcn

==> data/data_b4c_fusion.csv <==
y,x,label
0.4816960275173182,417924.0,early
0.479296994209289,1764066.0,early
0.47356135845184266,1639480.0,early
0.4593841791152952,1639480.0,early
0.46450197100639307,5631744.0,early
0.4725554049015043,4363875.0,early
0.7948555111885065,1331906.0,early
0.7827312231063839,1537578.0,early
0.8420210599899288,1143084.0,early
0.5568753719329831,898032.0,early
0.4749349951744074,6366464.0,early
0.4936407685279843,23615040.0,early
0.46251350641250566,4363875.0,early
0.44484027624130223,1639480.0,early
0.47528083324432346,4287621.0,early
0.9933571696281428,869052.0,early
0.875384628772735,787805.0,early
0.9214487671852108,722576.0,early
0.5207977831363675,473767.0,early
0.5581040740013117,397373.0,early
0.5363920331001276,410298.0,early
0.45328129529952943,1639480.0,early
0.4603044450283046,1639480.0,early
0.4652551412582394,1639480.0,early
0.7940765976905817,1826088.0,early
0.8126896381378172,1826088.0,early
0.8231411933898919,2807186.0,early
0.5384758949279781,633555.0,early
0.5423943996429438,633555.0,early
0.5228359758853909,633555.0,early
0.7860524415969845,1921288.0,early
0.8080413818359371,2607615.0,early
0.8672016501426689,1904356.0,early
0.48011574149131747,5132348.0,early
0.47324355244636485,6366464.0,early
0.48806729912757846,5094805.0,early
0.4643254518508907,1538408.0,early
0.4559207499027246,5045168.0,early
0.4603118896484372,1509192.0,early
0.9704351425170896,756403.0,early
0.8516932129859919,999592.0,early
1.0317203044891352,781392.0,early
0.47734807729721007,6366464.0,early
0.5255392670631402,2941980.0,early
0.5125090360641475,5713980.0,early
0.7768209576606747,17045468.0,inter
0.7778219461441035,16603768.0,inter
0.791517603397369,13848652.0,inter
0.5090636432170863,5794008.0,inter
0.564022052288055,14866550.0,inter
0.6264009594917292,22229567.0,inter
0.5119926691055294,21052534.0,inter
0.5034818589687342,17027934.0,inter
0.5083315074443815,23585498.0,inter
0.4575529396533963,7832866.0,inter
0.45704235434532103,7951768.0,inter
0.46827634572982746,8266728.0,inter
0.7570511698722834,9644744.0,inter
0.7924931406974789,9224022.0,inter
0.7658077597618096,9052113.0,inter
0.4536097407341,2962964.0,inter
0.4886653423309323,3099008.0,inter
0.46686880588531465,3099008.0,inter
0.7960421800613399,4287080.0,inter
0.8622254133224487,4287080.0,inter
0.8135767459869383,4287080.0,inter
0.4694005787372585,9745569.0,inter
0.4786968111991879,113146799.0,inter
0.5289343237876889,109990601.0,inter
0.45584734082221967,1869018.0,inter
0.4372953653335566,7633415.0,inter
0.507921469211578,12492426.0,inter
0.8167743802070614,5681162.0,inter
0.7623047590255735,3697692.0,inter
0.7825461745262142,6401308.0,inter
0.44740033149719205,8458479.0,inter
0.45762127637863104,4907306.0,inter
0.5690839290618893,16753232.0,inter
0.8260386228561398,3493438.0,inter
0.831741082668304,6626790.0,inter
0.7598530411720272,9567565.0,inter
0.528109192848205,43562152.0,inter
0.513674426078796,74620057.0,inter
0.5067255854606623,86717180.0,inter
0.4897795736789698,32397314.0,inter
0.5016602396965024,38603230.0,inter
0.48522664904594387,30812826.0,inter
0.5124869346618649,22495616.0,inter
0.5199421525001521,22495616.0,inter
0.5115755796432491,70497057.0,inter
0.4787170410156246,9237214.0,late
0.5214263856410977,9299176.0,late
0.4852127909660336,13636726.0,late
0.502544021606445,4158081.0,late
0.47357082366943304,4708050.0,late
0.47349236607551537,6880760.0,late
0.4749783039093014,7754295.0,late
0.47433978915214503,7754295.0,late
0.4780263543128965,7754295.0,late
0.45965602993965105,6533951.0,late
0.5092044711112971,10920125.0,late
0.45481444001197746,4969443.0,late
0.5580663859844204,3218032.0,late
0.521886485815048,2349331.0,late
0.605572617053985,14973046.0,late
0.4846765697002408,46951185.0,late
0.471790117025375,11815296.0,late
0.47736390829086267,108669440.0,late
0.48080911636352486,9371150.0,late
0.5352845788002009,14550269.0,late
0.4785958230495447,108669440.0,late
0.47758933901786743,11991525.0,late
0.47252087593078584,11991525.0,late
0.4755522966384884,11991525.0,late
0.4847730576992032,12007848.0,late
0.4824365198612209,20627424.0,late
0.5008556962013239,26941716.0,late
0.4931000411510464,50422018.0,late
0.5016124904155729,47228821.0,late
0.48890489935874903,20135887.0,late
0.8785977840423579,9595174.0,late
0.8536546349525448,9322622.0,late
0.8271410226821896,8639512.0,late
0.9099362969398495,4671375.0,late
0.9493320941925045,6374339.0,late
0.93114503622055,6990000.0,late
0.8279917240142819,4010445.0,late
0.8075601696968076,4010445.0,late
0.8203148484230036,2800508.0,late
0.8565461874008177,11247382.0,late
0.8900958418846129,6893497.0,late
0.8601767420768734,5209850.0,late
0.7882297754287715,3138215.0,late
0.8912373423576353,911454.0,late
0.8599916100502011,3959023.0,late
0.46278029084205563,2753856.0,early
0.4728680551052088,1232432.0,early
0.45825594067573505,3101112.0,early
0.46786998510360667,2425341.0,early
0.47538012266159024,527094.0,early
0.46530804038047746,4038048.0,early
0.9300765275955195,1299474.0,early
0.8955149531364437,4680442.0,early
0.8622061848640439,1528690.0,early
0.9092324256896971,5258511.0,early
0.8987827777862545,3045720.0,early
0.9190548062324518,999638.0,early
0.4828529775142664,3442940.0,early
0.47557703256607003,5003414.0,early
0.47690034508705104,3804164.0,early
0.4748779058456415,5262920.0,early
0.4767315030097959,4544670.0,early
0.47262828946113566,5755698.0,early
0.43588045239448503,7018536.0,inter
0.45561738610267605,13036754.0,inter
0.4473561286926266,3395481.0,inter
0.7286041975021357,12645031.0,inter
0.7750911712646482,11908040.0,inter
0.7545986771583555,9498370.0,inter
0.5209510445594784,65848112.0,inter
0.5317696750164028,115968850.0,inter
0.5089547097682948,9989607.0,inter
0.432755261659622,10934278.0,inter
0.4590493202209471,7606324.0,inter
0.4160185575485224,12530194.0,inter
0.7723534464836119,4189698.0,inter
0.8083313584327694,8809462.0,inter
0.7910728931426998,6109520.0,inter
0.4925363481044764,27214765.0,inter
0.4831053256988522,20764640.0,inter
0.5259877443313594,23482477.0,inter
0.499581521749496,6160259.0,late
0.4684869349002835,11167545.0,late
0.46030908226966805,9578155.0,late
0.8725486397743222,3166402.0,late
0.8316022038459774,1306198.0,late
0.8481535315513602,4906602.0,late
0.4726564347743983,140781245.0,late
0.4770101130008692,10212336.0,late
0.4991696715354914,53619424.0,late
0.4692351400852198,3266484.0,late
0.46488605141639666,7376752.0,late
0.49765895009040806,11811210.0,late
0.8140827178955075,3255145.0,late
0.8699432849884028,7638053.0,late
0.9193985581398006,3844243.0,late
0.47713256478309585,36938020.0,late
0.5043841421604152,7092801.0,late
0.5230292856693264,46630810.0,late
0.46539344787597603,1628130.0,early
0.45451175570487923,3559015.0,early
0.4740329086780545,5425314.0,early
0.8320961236953732,1704679.0,early
0.8401736617088315,1433500.0,early
0.8204174041748044,1392190.0,early

==> data/data_frb.csv <==
y,x,label
0.3154070074536969,12399477.0,mtst
0.31256038589136903,12399477.0,mtst
0.31551023971821524,12730449.0,mtst
0.3171577848494048,11528875.0,mtst
0.3181711808911388,12672835.0,mtst
0.313768983313015,11963593.0,mtst
0.3915829560586378,12732240.0,tcn
0.38146989483918425,12874441.0,tcn
0.3891098226819715,12732240.0,tcn
0.5071772098541254,78677088.0,tcn
0.5004964292049403,15622704.0,tcn
0.47950411438941903,4188345.0,tcn
0.4462302582604538,46549456.0,tcn
0.45414823325616904,46549456.0,tcn
0.4380462317594456,46549456.0,tcn
0.5059832096099848,98739384.0,tcn
0.49334366321563666,31321818.0,tcn
0.4795906841754908,6222788.0,tcn
0.49080343246459923,44439562.0,tcn
0.47828645706176687,5556219.0,tcn
0.4785580933094023,4447058.0,tcn
0.3181297722139526,29989875.0,mtst
0.3388686715492172,42368768.0,mtst
0.31874687517327843,37460497.0,mtst
0.3346423273640016,29292346.0,mtst
0.33999841968928,27263746.0,mtst
0.3224944960858136,29340443.0,mtst
0.3507481568093808,46055168.0,lstm
0.34972110225685965,46055168.0,lstm
0.4012722917965476,3399396.0,lstm
0.39481698902589885,2352278.0,lstm
0.36965632332222764,13728489.0,lstm
0.3968168719538616,2321700.0,lstm
0.41443540698715564,1131312.0,lstm
0.41318411316190407,1131312.0,lstm
0.42152709173304626,1131312.0,lstm
0.34576819331518227,46055168.0,lstm
0.3502595267657718,46055168.0,lstm
0.3571250001234662,31908039.0,lstm
0.35490596672253905,39484911.0,lstm
0.35296660193375146,46055168.0,lstm
0.34957453289202267,44277153.0,lstm
0.3517422001808878,32992750.0,lstm
0.36154772916010425,21375383.0,lstm
0.32593619573329125,29987883.0,mtst
0.3146480713039632,29237035.0,mtst
0.342192609129207,31962368.0,mtst
0.4341200669961315,64071276.0,tcn
0.4126798373247892,62870010.0,tcn
0.4463610707649158,46180250.0,tcn
0.35781588820474425,23032392.0,lstm
0.3411767946290114,12201054.0,mtst
0.356080689919846,24645490.0,lstm
0.3498809012983524,46083149.0,lstm
0.35872287031795264,25228672.0,lstm
0.33711682558059664,10555830.0,mtst
0.35595300836222465,26825568.0,lstm
0.36151442559702,24118032.0,lstm
0.359113370946475,28710592.0,lstm
0.4869226629180562,26532613.0,tcn
0.38955982359392266,4146494.0,tcn
0.38131860824567904,14040114.0,tcn
0.31753970517643826,9424329.0,mtst
0.3282786556120424,22863900.0,mtst
0.32860428925071383,17006400.0,mtst
0.4240666241518086,146878970.0,tcn
0.45252656627978566,9149634.0,tcn
0.41485791930130506,57336750.0,tcn
0.33664780317672643,30167770.0,mtst
0.333529,131393536.0,original
